Cross-Platform Control for Autonomous Surface Vehicles via Adaptive Reinforcement Learning

Autonomous surface vehicles vary widely in hydrodynamic and actuation characteristics, yet most controllers are designed for single-platform deployment. We present an adaptive reinforcement learning approach for trajectory tracking that enables zero-shot cross-platform deployment using a single policy. Since the deployment platform's dynamics are unknown to the policy, we address cross-platform generalization with the standard partial-observability approach of conditioning on interaction history, employing a teacher-student architecture in which a learned module infers a latent representation of the platform dynamics. The policy is trained in simulation under randomized vessel dynamics and is deployed zero-shot to two real-world platforms without any fine-tuning, despite relying on a simple analytical dynamics model rather than a high-fidelity hydrodynamic simulator. In real-world experiments on two different platforms, the adaptive policy outperforms non-adaptive learning-based baselines by up to 58% in position mean absolute error while approaching the tracking accuracy of a platform-specific tuned controller.

==> figures/midrun_adaptation.csv <==
t,s,z_true_0,z_hat_0
5.0,1.0,-4.7154,-4.6684513
5.1000000000000005,1.0,-4.7154,-4.668197
5.2,1.0,-4.7154,-4.66803
5.300000000000001,1.0,-4.7154,-4.667912
5.4,1.0,-4.7154,-4.6677747
5.5,1.0,-4.7154,-4.667668
5.6000000000000005,1.0,-4.7154,-4.667601
5.7,1.0,-4.7154,-4.6675353
5.800000000000001,1.0,-4.7154,-4.6674685
5.9,1.0,-4.7154,-4.6674323
6.0,1.0,-4.7154,-4.6673956
6.1000000000000005,1.0,-4.7154,-4.667359
6.2,1.0,-4.7154,-4.6673355
6.300000000000001,1.0,-4.7154,-4.66732
6.4,1.0,-4.7154,-4.6672997
6.5,1.0,-4.7154,-4.6672807
6.6000000000000005,1.0,-4.7154,-4.667273
6.7,1.0,-4.7154,-4.6672606
6.800000000000001,1.0,-4.7154,-4.6672535
6.9,1.0,-4.7154,-4.667246
7.0,1.0,-4.7154,-4.6672454
7.1000000000000005,1.0,-4.7154,-4.6672354
7.2,1.0,-4.7154,-4.667235
7.300000000000001,1.0,-4.7154,-4.667229
7.4,1.0,-4.7154,-4.667228
7.5,1.0,-4.7154,-4.6672235
7.6,1.0,-4.7154,-4.6672206
7.7,1.0,-4.7154,-4.6672206
7.800000000000001,1.0,-4.7154,-4.6672187
7.9,1.0,-4.7154,-4.6672187
8.0,1.0,-4.7154,-4.6672196
8.1,1.0,-4.7154,-4.6672173
8.200000000000001,1.0,-4.7154,-4.6672163
8.3,1.0,-4.7154,-4.667215
8.4,1.0,-4.7154,-4.6672153
8.5,1.0,-4.7154,-4.6672153
8.6,1.0,-4.7154,-4.667216
8.700000000000001,1.0,-4.7154,-4.6672177
8.8,1.0,-4.7154,-4.667215
8.9,1.0,-4.7154,-4.667216
9.0,1.0,-4.7154,-4.667217
9.1,1.0,-4.7154,-4.667216
9.2,1.0,-4.7154,-4.667216
9.3,1.0,-4.7154,-4.667214
9.4,1.0,-4.7154,-4.667216
9.5,1.0,-4.7154,-4.667217
9.6,1.0,-4.7154,-4.6672173
9.7,1.0,-4.7154,-4.667216
9.8,1.0,-4.7154,-4.667217
9.9,1.0,-4.7154,-4.6672187
10.0,0.3000000119209289,-0.787023,-4.667216
10.1,0.3000000119209289,-0.787023,-4.21062
10.2,0.3000000119209289,-0.787023,-3.7000256
10.3,0.3000000119209289,-0.787023,-0.54165816
10.4,0.3000000119209289,-0.787023,0.17305064
10.5,0.3000000119209289,-0.787023,0.023754328
10.6,0.3000000119209289,-0.787023,-0.49766076
10.7,0.3000000119209289,-0.787023,-0.59434515
10.8,0.3000000119209289,-0.787023,-0.6458496
10.9,0.3000000119209289,-0.787023,-0.572074
11.0,0.3000000119209289,-0.787023,-0.72175896
11.1,0.3000000119209289,-0.787023,-0.63411623
11.2,0.3000000119209289,-0.787023,-0.74718255
11.3,0.3000000119209289,-0.787023,-0.71045446
11.4,0.3000000119209289,-0.787023,-0.6995981
11.5,0.3000000119209289,-0.787023,-0.7829196
11.6,0.3000000119209289,-0.787023,-0.77065396
11.7,0.3000000119209289,-0.787023,-0.7966565
11.8,0.3000000119209289,-0.787023,-0.7844739
11.9,0.3000000119209289,-0.787023,-0.7854451
12.0,0.3000000119209289,-0.787023,-0.7775815
12.1,0.3000000119209289,-0.787023,-0.7865501
12.2,0.3000000119209289,-0.787023,-0.7843857
12.3,0.3000000119209289,-0.787023,-0.7916391
12.4,0.3000000119209289,-0.787023,-0.78567195
12.5,0.3000000119209289,-0.787023,-0.78844774
12.6,0.3000000119209289,-0.787023,-0.78425133
12.7,0.3000000119209289,-0.787023,-0.7872403
12.8,0.3000000119209289,-0.787023,-0.7854258
12.9,0.3000000119209289,-0.787023,-0.78822047
13.0,0.3000000119209289,-0.787023,-0.7861016
13.1,0.3000000119209289,-0.787023,-0.7880051
13.2,0.3000000119209289,-0.787023,-0.7858485
13.3,0.3000000119209289,-0.787023,-0.78756934
13.4,0.3000000119209289,-0.787023,-0.78588164
13.5,0.3000000119209289,-0.787023,-0.78756166
13.6,0.3000000119209289,-0.787023,-0.78595483
13.7,0.3000000119209289,-0.787023,-0.7874357
13.8,0.3000000119209289,-0.787023,-0.7858212
13.9,0.3000000119209289,-0.787023,-0.78719884
14.0,0.3000000119209289,-0.787023,-0.7856902
14.1,0.3000000119209289,-0.787023,-0.7870387
14.2,0.3000000119209289,-0.787023,-0.7855942
14.3,0.3000000119209289,-0.787023,-0.7868954
14.4,0.3000000119209289,-0.787023,-0.78547585
14.5,0.3000000119209289,-0.787023,-0.78674173
14.6,0.3000000119209289,-0.787023,-0.7853594
14.7,0.3000000119209289,-0.787023,-0.78660977
14.8,0.3000000119209289,-0.787023,-0.7852621
14.9,0.3000000119209289,-0.787023,-0.78650016
15.0,0.3000000119209289,-0.787023,-0.7851731


==> figures/z_vs_scale.csv <==
s,z_true_0,z_hat_0
0.1,4.7414722,4.6945133
0.117210229753348,4.523375,4.6196938
0.1373823795883263,4.123125,4.1476574
0.1610262027560939,3.4170325,3.3868165
0.1887391822135097,2.3596492,2.3370376
0.2212216291070449,1.1877286,1.1845473
0.2592943797404667,0.071329996,0.09263364
0.3039195382313197,-0.85068357,-0.8479193
0.3562247890262442,-1.5455427,-1.5408009
0.4175318936560401,-2.0462925,-2.0511336
0.4893900918477494,-2.5091856,-2.4861727
0.5736152510448679,-3.1816678,-3.202942
0.6723357536499337,-3.773253,-3.6444542
0.7880462815669912,-4.2459517,-4.1925087
0.923670857187386,-4.59015,-4.527328
1.0826367338740546,-4.829772,-4.787305
1.2689610031679222,-5.0087934,-4.9853883
1.487352107293511,-5.1376386,-5.1262918
1.743328822199988,-5.2310834,-5.221915
2.0433597178569416,-5.299576,-5.285259
2.395026619987486,-5.3556976,-5.333207
2.807216203941177,-5.38818,-5.372503
3.290344562312668,-5.416934,-5.405526
3.856620421163472,-5.4431276,-5.433196
4.520353656360243,-5.456161,-5.456198
5.298316906283707,-5.4696,-5.4741592
6.2101694189156165,-5.4802284,-5.488426
7.27895384398315,-5.491885,-5.500787
8.531678524172806,-5.4940224,-5.5127907
10.0,-5.5011134,-5.5273514

